Day and Night: Habitability of Tidally Locked Planets with Sporadic Rotation

Tidally locked worlds provide a unique opportunity for constraining the probable climates of certain exoplanets. They are unique in that few exoplanet spin and obliquity states are known or will be determined in the near future: both of which are critical in modeling climate. A recent study shows the dynamical conditions present in the TRAPPIST-1 system make rotation and large librations of the substellar point possible for these planets, which are usually assumed to be tidally locked. We independently confirm the tendency for planets in TRAPPIST-1-like systems to sporadically transition from tidally locked libration to slow rotation using N-body simulations. We examine the nature and frequency of these spin states to best inform energy balance models which predict the temperature profile of the planet's surface. Our findings show that tidally locked planets with sporadic rotation are able to be in both long-term persistent states and states with prolonged transient behavior: where frequent transitions between behaviors occur. Quasi-stable spin regimes, where the planet exhibits one spin behavior for up to hundreds of millennia, are likely able to form stable climate systems while the spin behavior is constant. 1D energy balance models show that tidally locked planets with sporadic rotation around M-dwarfs will experience a relatively small change in substellar temperature due to the lower albedo of ice in an infrared dominant stellar spectrum. The exact effects of large changes in temperature profiles on these planets as they rotate require more robust climate models, like 3D global circulation models, to better examine.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
